Marginal stability in jammed packings: quasicontacts and weak contacts

Maximally random jammed (MRJ) sphere packing is a prototypical example of a system naturally poised at the margin between underconstraint and overconstraint. This marginal stability has traditionally been understood in terms of isostaticity, the equality of the number of mechanical contacts and the number of degrees of freedom. Quasicontacts, pairs of spheres on the verge of coming in contact, are irrelevant for static stability, but they come into play when considering dynamic stability, as does the distribution of contact forces. We show that the effects of marginal dynamic stability, as manifested in the distributions of quasicontacts and weak contacts, are consequential and nontrivial. We study these ideas first in the context of MRJ packing of d-dimensional spheres, where we show that the abundance of quasicontacts grows at a faster rate than that of contacts. We reexamine a calculation of Jin et al. (Phys. Rev. E 82, 051126, 2010), where quasicontacts were originally neglected, and we explore the effect of their inclusion in the calculation. This analysis yields an estimate of the asymptotic behavior of the packing density in high dimensions. We argue that this estimate should be reinterpreted as a lower bound. The latter part of the paper is devoted to Bravais lattice packings that possess the minimum number of contacts to maintain mechanical stability. We show that quasicontacts play an even more important role in these packings. We also show that jammed lattices are a useful setting for studying the Edwards ensemble, which weights each mechanically stable configuration equally and does not account for dynamics. This ansatz fails to predict the power-law distribution of near-zero contact forces, $P(f)\sim f^\theta$.

==> charbonneau-phi.dat <==
3.000005689952227	5.212784834187104
3.9999943100477724	7.478732047225727
5.000005689952227	10.204842095619304
5.999985206124208	13.366267923814998
7.000005689952226	16.981543466024718
7.999980654162427	21.018900400638366
9.000001137990445	25.51164189069296
9.999976102200645	30.373614101375356
10.999996586028663	35.68619258758469
12.000017069856682	41.28894298129916
12.99999203406688	47.287856218793095

==> iso8f.dat <==
0.0045000000000000005	0.147524467472654	0.046296296296296294
0.0135	0.17630972941853768	0.21604938271604937
0.0225	0.17990788716177317	0.2623456790123457
0.0315	0.2158894645941278	0.15432098765432098
0.04050000000000001	0.147524467472654	0.2006172839506173
0.049499999999999995	0.15831894070236038	0.12345679012345678
0.0585	0.2158894645941278	0.32407407407407407
0.0675	0.22308578008059873	0.12345679012345678
0.07650000000000001	0.18350604490500863	0.2006172839506173
0.08549999999999999	0.2446747265400115	0.2777777777777778
0.09449999999999999	0.2446747265400115	0.3395061728395062
0.1035	0.20869314910765688	0.18518518518518517
0.1125	0.28065630397236613	0.3395061728395062
0.1215	0.24107656879677605	0.30864197530864196
0.1305	0.28065630397236613	0.2777777777777778
0.1395	0.20869314910765688	0.23148148148148148
0.14850000000000002	0.2374784110535406	0.18518518518518517
0.15750000000000003	0.26986183074265974	0.41666666666666663
0.16649999999999998	0.25906735751295334	0.2777777777777778
0.1755	0.26986183074265974	0.30864197530864196
0.1845	0.21948762233736327	0.1388888888888889
0.19349999999999998	0.24827288428324695	0.30864197530864196
0.20249999999999999	0.3022452504317789	0.3395061728395062
0.2115	0.21229130685089231	0.21604938271604937
0.2205	0.27705814622913066	0.3395061728395062
0.2295	0.2158894645941278	0.23148148148148148
0.2385	0.341824985607369	0.30864197530864196
0.2475	0.27705814622913066	0.18518518518518517
0.2565	0.29864709268854345	0.18518518518518517
0.26549999999999996	0.3130397236614853	0.41666666666666663
0.27449999999999997	0.3310305123776626	0.4012345679012346
0.2835	0.3454231433506045	0.3549382716049383
0.2925	0.3850028785261946	0.3858024691358024
0.3015	0.4317789291882556	0.5864197530864197
0.3105	0.44617156016119747	0.6172839506172839
0.3195	0.36701208981001726	0.41666666666666663
0.32849999999999996	0.4317789291882556	0.44753086419753085
0.33749999999999997	0.35621761658031087	0.2623456790123457
0.3465	0.3706102475532527	0.32407407407407407
0.3555	0.44257340241796195	0.5092592592592592
0.3645	0.3382268278641335	0.3395061728395062
0.3735	0.3814047207829591	0.37037037037037035
0.38249999999999995	0.5073402417962003	0.46296296296296297
0.39149999999999996	0.44257340241796195	0.41666666666666663
0.40049999999999997	0.41378814047207824	0.44753086419753085
0.4095	0.489349453080023	0.3858024691358024
0.4185	0.4029936672423719	0.43209876543209874
0.4275	0.44617156016119747	0.49382716049382713
0.4365	0.42458261370178463	0.29320987654320985
0.4455	0.43897524467472654	0.37037037037037035
0.4545	0.5613126079447323	0.6327160493827161
0.46349999999999997	0.5073402417962003	0.44753086419753085
0.4725	0.4749568221070812	0.23148148148148148
0.4815	0.4857512953367875	0.3858024691358024
0.4905	0.5757052389176741	0.6172839506172839
0.4995	0.5649107656879677	0.5709876543209876
0.5085000000000001	0.5217328727691422	0.5555555555555556
0.5175000000000001	0.5289291882556131	0.5401234567901235
0.5265	0.5217328727691422	0.43209876543209874
0.5355	0.5433218192285549	0.5246913580246914
0.5445	0.6584628670120898	0.6018518518518519
0.5535	0.6008923431203225	0.49382716049382713
0.5625	0.6872481289579735	0.6327160493827161
0.5715	0.5433218192285549	0.5246913580246914
0.5805	0.5649107656879677	0.5555555555555556
0.5895	0.6512665515256187	0.5864197530864197
0.5985	0.7592112838226827	0.7561728395061728
0.6075	0.6980426021876799	0.8333333333333333
0.6165	0.6332757628094415	0.9413580246913581
0.6255000000000001	0.6260794473229706	0.6172839506172839
0.6345000000000001	0.7340241796200345	0.8179012345679011
0.6435	0.6800518134715026	0.6790123456790124
0.6525	0.6512665515256187	0.5092592592592592
0.6615	0.7700057570523892	0.9413580246913581
0.6705	0.730426021876799	1.0185185185185184
0.6795	0.7160333909038572	0.6790123456790124
0.6885	0.7448186528497409	0.6018518518518519
0.6975	0.6512665515256187	0.6018518518518519
0.7065	0.8491652274035693	1.0493827160493827
0.7155	0.7843983880253309	0.95679012345679
0.7245	0.8779504893494531	0.8641975308641975
0.7335	0.7232297063903281	0.8024691358024691
0.7425	0.6872481289579735	0.6635802469135802
0.7515000000000001	0.730426021876799	0.6327160493827161
0.7605000000000001	0.683649971214738	0.787037037037037
0.7695	0.7484168105929764	0.7098765432098766
0.7785	0.7700057570523892	0.7561728395061728
0.7875	0.8131836499712146	0.8950617283950617
0.7965	0.8059873344847438	0.9104938271604938
0.8055	0.7736039147956246	0.787037037037037
0.8145	0.730426021876799	0.7561728395061728
0.8235	0.823978123200921	0.8796296296296297
0.8325	0.7592112838226827	0.8487654320987653
0.8415	0.8059873344847438	0.7561728395061728
0.8505	0.823978123200921	0.8641975308641975
0.8595	0.9103339090385721	0.95679012345679
0.8685	0.8059873344847438	0.8333333333333333
0.8775000000000001	0.7736039147956246	0.7716049382716048
0.8865000000000001	0.8599597006332758	0.8641975308641975
0.8955000000000001	0.7268278641335636	0.8641975308641975
0.9045000000000001	0.7628094415659182	0.6790123456790124
0.9135000000000001	0.7592112838226827	0.8179012345679011
0.9225	0.8419689119170984	0.787037037037037
0.9315	0.7052389176741507	0.5864197530864197
0.9405	0.823978123200921	0.95679012345679
0.9495	0.6476683937823834	0.6018518518518519
0.9585	0.7987910189982728	0.7561728395061728
0.9675	0.7664075993091536	0.9259259259259259
0.9765	0.7736039147956246	0.8333333333333333
0.9855	0.8779504893494531	0.7716049382716048
0.9945	0.8455670696603339	0.7098765432098766
1.0035	0.9643062751871042	0.7561728395061728
1.0125	0.730426021876799	0.7253086419753086
1.0215	0.7628094415659182	0.7407407407407407
1.0305	0.7160333909038572	0.7561728395061728
1.0395	0.6656591824985607	0.5555555555555556
1.0485	0.7951928612550373	1.0339506172839505
1.0574999999999999	0.7628094415659182	0.6635802469135802
1.0665	0.7520149683362118	0.8179012345679011
1.0755	0.7772020725388601	0.8487654320987653
1.0845	0.7843983880253309	0.5864197530864197
1.0935	0.7268278641335636	0.8024691358024691
1.1025	0.7232297063903281	0.8641975308641975
1.1115	0.7484168105929764	0.6018518518518519
1.1205	0.690846286701209	0.5864197530864197
1.1295	0.7843983880253309	0.6327160493827161
1.1385	0.6656591824985607	0.7716049382716048
1.1475	0.6548647092688543	0.5401234567901235
1.1565	0.6332757628094415	0.6018518518518519
1.1655	0.6512665515256187	0.5092592592592592
1.1745	0.7520149683362118	0.6481481481481481
1.1835	0.6620610247553252	0.5401234567901235
1.1925000000000001	0.6476683937823834	0.5401234567901235
1.2015	0.7268278641335636	0.7407407407407407
1.2105000000000001	0.6296776050662062	0.6635802469135802
1.2195	0.7124352331606217	0.787037037037037
1.2285000000000001	0.6800518134715026	0.5709876543209876
1.2375	0.6332757628094415	0.478395061728395
1.2465000000000002	0.6404720782959125	0.6018518518518519
1.2555	0.73762233736327	0.6944444444444444
1.2645000000000002	0.5793033966609096	0.6327160493827161
1.2734999999999999	0.6584628670120898	0.5709876543209876
1.2825	0.6080886586067933	0.37037037037037035
1.2914999999999999	0.5793033966609096	0.6635802469135802
1.3005	0.5721070811744388	0.46296296296296297
1.3094999999999999	0.6944444444444444	0.44753086419753085
1.3185	0.6404720782959125	0.5709876543209876
1.3275	0.5864997121473805	0.5555555555555556
1.3365	0.5217328727691422	0.44753086419753085
1.3455	0.6080886586067933	0.7716049382716048
1.3545	0.5649107656879677	0.6790123456790124
1.3635	0.489349453080023	0.5401234567901235
1.3725	0.5001439263097294	0.3395061728395062
1.3815	0.5685089234312032	0.7098765432098766
1.3905	0.536125503742084	0.5401234567901235
1.3995	0.47135866436384566	0.3858024691358024
1.4085	0.5649107656879677	0.5864197530864197
1.4175	0.5936960276338514	0.6327160493827161
1.4265	0.5253310305123776	0.6172839506172839
1.4355	0.4749568221070812	0.44753086419753085
1.4445000000000001	0.4317789291882556	0.46296296296296297
1.4535	0.41378814047207824	0.37037037037037035
1.4625000000000001	0.5073402417962003	0.49382716049382713
1.4715	0.4209844559585492	0.30864197530864196
1.4805000000000001	0.4209844559585492	0.44753086419753085
1.4895	0.3382268278641335	0.2777777777777778
1.4985000000000002	0.5289291882556131	0.49382716049382713
1.5075	0.46056419113413927	0.5246913580246914
1.5165000000000002	0.4317789291882556	0.4012345679012346
1.5255	0.35261945883707535	0.37037037037037035
1.5345000000000002	0.41018998272884283	0.49382716049382713
1.5434999999999999	0.39219919401266545	0.46296296296296297
1.5524999999999998	0.3382268278641335	0.2777777777777778
1.5614999999999999	0.3634139320667818	0.32407407407407407
1.5705	0.35261945883707535	0.43209876543209874
1.5795	0.35621761658031087	0.29320987654320985
1.5884999999999998	0.3346286701208981	0.5246913580246914
1.5975	0.3130397236614853	0.29320987654320985
1.6065	0.341824985607369	0.18518518518518517
1.6155	0.3742084052964882	0.43209876543209874
1.6244999999999998	0.37780656303972365	0.41666666666666663
1.6335	0.3058434081750144	0.2777777777777778
1.6425	0.2374784110535406	0.2777777777777778
1.6515	0.26986183074265974	0.37037037037037035
1.6604999999999999	0.3238341968911917	0.2777777777777778
1.6695	0.2374784110535406	0.18518518518518517
1.6785	0.25546919976971794	0.1697530864197531
1.6875	0.35621761658031087	0.30864197530864196
1.6965	0.2914507772020725	0.37037037037037035
1.7055	0.27345998848589526	0.30864197530864196
1.7145000000000001	0.24827288428324695	0.29320987654320985
1.7235	0.2842544617156016	0.37037037037037035
1.7325	0.24827288428324695	0.29320987654320985
1.7415	0.25546919976971794	0.1388888888888889
1.7505000000000002	0.24827288428324695	0.32407407407407407
1.7595	0.23028209556706963	0.2006172839506173
1.7685	0.2158894645941278	0.12345679012345678
1.7775	0.18350604490500863	0.15432098765432098
1.7865000000000002	0.17630972941853768	0.15432098765432098
1.7955	0.1978986758779505	0.30864197530864196
1.8045	0.18350604490500863	0.2006172839506173
1.8135000000000001	0.20509499136442141	0.1697530864197531
1.8225000000000002	0.20509499136442141	0.18518518518518517
1.8315000000000001	0.1655152561888313	0.1388888888888889
1.8404999999999998	0.20869314910765688	0.23148148148148148
1.8495	0.12953367875647667	0.12345679012345678
1.8584999999999998	0.15831894070236038	0.1697530864197531
1.8675	0.13313183649971214	0.09259259259259259
1.8764999999999998	0.19070236039147956	0.09259259259259259
1.8855	0.15112262521588946	0.12345679012345678
1.8944999999999999	0.17271157167530224	0.10802469135802469
1.9035	0.15472078295912492	0.10802469135802469
1.9124999999999999	0.15472078295912492	0.15432098765432098
1.9215	0.147524467472654	0.12345679012345678
1.9304999999999999	0.10074841681059298	0.06172839506172839
1.9395	0.15112262521588946	0.1388888888888889
1.9485	0.15831894070236038	0.10802469135802469
1.9575	0.14392630972941853	0.06172839506172839
1.9665	0.15112262521588946	0.15432098765432098
1.9755	0.12593552101324118	0.10802469135802469
1.9845	0.09355210132412205	0.10802469135802469
1.9935	0.12953367875647667	0.07716049382716049
2.0025	0.08275762809441566	0.07716049382716049
2.0115	0.13672999424294763	0.21604938271604937
2.0205	0.09355210132412205	0.07716049382716049
2.0295	0.12593552101324118	0.06172839506172839
2.0385	0.15831894070236038	0.12345679012345678
2.0475	0.10074841681059298	0.12345679012345678
2.0565	0.10074841681059298	0.015432098765432098
2.0655	0.07196315486470926	0.06172839506172839
2.0745	0.08995394358088658	0.1388888888888889
2.0835	0.09355210132412205	0.07716049382716049
2.0925000000000002	0.08635578583765112	0.10802469135802469
2.1015	0.08635578583765112	0.07716049382716049
2.1105	0.12593552101324118	0.1388888888888889
2.1195	0.05757052389176741	0.046296296296296294
2.1285	0.07196315486470926	0.09259259259259259
2.1374999999999997	0.09715025906735751	0.030864197530864196
2.1465	0.05037420840529649	0.046296296296296294
2.1555	0.04317789291882556	0.06172839506172839
2.1645	0.05757052389176741	0.10802469135802469
2.1734999999999998	0.07915947035118019	0.046296296296296294
2.1825	0.06836499712147381	0.06172839506172839
2.1915	0.04317789291882556	0.09259259259259259
2.2005	0.07556131260794473	0.06172839506172839
2.2095	0.06116868163500287	0.046296296296296294
2.2185	0.08275762809441566	0.12345679012345678
2.2275	0.07196315486470926	0.09259259259259259
2.2365	0.06836499712147381	0.10802469135802469
2.2455	0.07196315486470926	0.07716049382716049
2.2545	0.05397236614853195	0.06172839506172839
2.2635	0.07556131260794473	0.09259259259259259
2.2725	0.06836499712147381	0.10802469135802469
2.2815	0.046776050662061024	0.046296296296296294
2.2905	0.039579735175590096	0.09259259259259259
2.2995	0.05037420840529649	0.015432098765432098
2.3085	0.028785261945883704	0.015432098765432098
2.3175	0.03238341968911917	0.046296296296296294
2.3265000000000002	0.025187104202648244	0.06172839506172839
2.3355	0.01079447322970639	0.
2.3445	0.025187104202648244	0.015432098765432098
2.3535	0.03598157743235463	0.046296296296296294
2.3625000000000003	0.04317789291882556	0.06172839506172839
2.3715	0.039579735175590096	0.07716049382716049
2.3805	0.039579735175590096	0.10802469135802469
2.3895	0.03598157743235463	0.07716049382716049
2.3985000000000003	0.046776050662061024	0.06172839506172839
2.4075	0.03238341968911917	0.046296296296296294
2.4165	0.039579735175590096	0.030864197530864196
2.4255	0.05037420840529649	0.046296296296296294
2.4345000000000003	0.039579735175590096	0.046296296296296294
2.4435000000000002	0.02158894645941278	0.046296296296296294
2.4525	0.03598157743235463	0.06172839506172839
2.4615	0.025187104202648244	0.046296296296296294
2.4705000000000004	0.02158894645941278	0.030864197530864196
2.4795000000000003	0.01079447322970639	0.015432098765432098
2.4885	0.02158894645941278	0.07716049382716049
2.4975	0.017990788716177316	0.015432098765432098
2.5065000000000004	0.003598157743235463	0.
2.5155000000000003	0.01079447322970639	0.
2.5245	0.028785261945883704	0.
2.5334999999999996	0.02158894645941278	0.030864197530864196
2.5424999999999995	0.014392630972941852	0.015432098765432098
2.5515	0.014392630972941852	0.030864197530864196
2.5604999999999998	0.028785261945883704	0.015432098765432098
2.5694999999999997	0.017990788716177316	0.015432098765432098
2.5785	0.017990788716177316	0.030864197530864196
2.5875	0.007196315486470926	0.015432098765432098
2.5965	0.007196315486470926	0.030864197530864196
2.6054999999999997	0.01079447322970639	0.
2.6144999999999996	0.007196315486470926	0.
2.6235	0.003598157743235463	0.
2.6325	0.007196315486470926	0.
2.6414999999999997	0.014392630972941852	0.015432098765432098
2.6505	0.03238341968911917	0.030864197530864196
2.6595	0.014392630972941852	0.015432098765432098
2.6685	0.014392630972941852	0.
2.6774999999999998	0.003598157743235463	0.
2.6864999999999997	0.	0.
2.6955	0.003598157743235463	0.
2.7045	0.014392630972941852	0.030864197530864196
2.7135	0.014392630972941852	0.030864197530864196
2.7225	0.01079447322970639	0.
2.7315	0.025187104202648244	0.07716049382716049
2.7405	0.003598157743235463	0.
2.7495	0.	0.
2.7584999999999997	0.007196315486470926	0.030864197530864196
2.7675	0.003598157743235463	0.015432098765432098
2.7765	0.	0.
2.7855	0.007196315486470926	0.
2.7945	0.	0.
2.8035	0.007196315486470926	0.
2.8125	0.014392630972941852	0.030864197530864196
2.8215	0.01079447322970639	0.015432098765432098
2.8305	0.007196315486470926	0.015432098765432098
2.8395	0.007196315486470926	0.
2.8485	0.003598157743235463	0.015432098765432098
2.8575	0.01079447322970639	0.030864197530864196
2.8665000000000003	0.007196315486470926	0.
2.8755	0.01079447322970639	0.015432098765432098
2.8845	0.	0.
2.8935	0.01079447322970639	0.046296296296296294
2.9025	0.003598157743235463	0.015432098765432098
2.9115	0.007196315486470926	0.015432098765432098
2.9205	0.007196315486470926	0.
2.9295	0.	0.
2.9385000000000003	0.01079447322970639	0.046296296296296294
2.9475000000000002	0.007196315486470926	0.015432098765432098
2.9565	0.003598157743235463	0.015432098765432098
2.9655	0.	0.
2.9745	0.003598157743235463	0.
2.9835000000000003	0.003598157743235463	0.
2.9925	0.	0.
3.0015	0.	0.
3.0105000000000004	0.	0.
3.0195000000000003	0.	0.
3.0285	0.	0.
3.0375	0.	0.
3.0465	0.	0.
3.0555000000000003	0.003598157743235463	0.
3.0645000000000002	0.	0.
3.0735	0.007196315486470926	0.
3.0825000000000005	0.	0.
3.0915000000000004	0.	0.
3.1005	0.003598157743235463	0.
3.1094999999999997	0.	0.
3.1184999999999996	0.003598157743235463	0.015432098765432098
3.1275	0.	0.
3.1365	0.003598157743235463	0.
3.1454999999999997	0.	0.

==> phid.dat <==
15	197.83643825920976
16	240.53633968589534
17	288.19857690068847
18	342.87920901333746
19	403.0431196936441
20	470.79585820057724
21	545.5355337819936
22	627.4982699262958
23	717.0773206701356
24	814.7922725276961
